The Cosmic Baryon and Metal Cycles

Characterizing the relationship between stars, gas, and metals in galaxies is a critical component of understanding the cosmic baryon cycle. We compile contemporary censuses of the baryons in collapsed structures, their chemical make-up and dust content. We show that: The H I mass density of the Universe is well determined to redshifts z ~ 5 and shows minor evolution with time. New observations of molecular hydrogen reveal its evolution mirrors that of the global star formation rate density. The constant cosmic molecular gas depletion timescale points to a universal relationship between gas reservoirs and star formation. The metal mass density in cold gas ($T < 10^4$ K) contains virtually all the metals produced by stars for z > 2.5. At lower redshifts, the contributors to the total amount of metals are more diverse; at z < 1, most of the observed metals are bound in stars. Overall there is little evidence for a "missing metals problem" in modern censuses. We characterize the dust content of neutral gas over cosmic time, finding the dust-to-gas and dust-to-metals ratios fall with decreasing metallicity. We calculate the cosmological dust mass density in the neutral gas up to z ~ 5. There is good agreement between multiple tracers of the dust content of the Universe.

==> arxiv_metadata.txt <==
Title:

The Cosmic Baryon and Metal Cycles

Authors:

Celine Peroux, J. Christopher Howk

Abstract:

Characterizing the relationship between stars, gas, and metals in galaxies is a critical component of understanding the cosmic baryon cycle. We compile contemporary censuses of the baryons in collapsed structures, their chemical make-up and dust content. We show that:

The H I mass density of the Universe is well determined to redshifts $z\approx5$ and shows minor evolution with time. New observations of molecular hydrogen reveal its evolution mirrors that of the global star formation rate density. The constant cosmic molecular gas depletion timescale points to a universal relationship between gas reservoirs and star formation.

The metal mass density in cold gas ($T \lesssim 10^4$ K) contains virtually all the metals produced by stars for $z \gtrsim 2.5$. At lower redshifts, the contributors to the total amount of metals are more diverse; at $z<1$, most of the observed metals are bound in stars. Overall there is little evidence for a ``missing metals problem'' in modern censuses.

We characterize the dust content of neutral gas over cosmic time, finding the dust-to-gas and dust-to-metals ratios fall with decreasing metallicity. We calculate the cosmological dust mass density in the neutral gas up to $z\approx5$. There is good agreement between multiple tracers of the dust content of the Universe.


With no Latex:

Characterizing the relationship between stars, gas, and metals in galaxies is a critical component of understanding the cosmic baryon cycle. We compile contemporary censuses of the baryons in collapsed structures, their chemical make-up and dust content. We show that: The H I mass density of the Universe is well determined to redshifts z ~ 5 and shows minor evolution with time. New observations of molecular hydrogen reveal its evolution mirrors that of the global star formation rate density. The constant cosmic molecular gas depletion timescale points to a universal relationship between gas reservoirs and star formation. The metal mass density in cold gas ($T < 10^4$ K) contains virtually all the metals produced by stars for z > 2.5. At lower redshifts, the contributors to the total amount of metals are more diverse; at z < 1, most of the observed metals are bound in stars. Overall there is little evidence for a ``missing metals problem'' in modern censuses. We characterize the dust content of neutral gas over cosmic time, finding the dust-to-gas and dust-to-metals ratios fall with decreasing metallicity. We calculate the cosmological dust mass density in the neutral gas up to z ~ 5. There is good agreement between multiple tracers of the dust content of the Universe.

Comments:

Authors' draft version; see https://www.annualreviews.org/doi/10.1146/annurev-astro-021820-120014 for the final, well-edited version.

Journal reference:

Annual Review of Astronomy and Astrophysics, vol. 58, pp. 363-406 (2020)

DOI:

https://doi.org/10.1146/annurev-astro-021820-120014

